Sever: A Robust Meta-Algorithm for Stochastic Optimization

In high dimensions, most machine learning methods are brittle to even a small fraction of structured outliers. To address this, we introduce a new meta-algorithm that can take in a base learner such as least squares or stochastic gradient descent, and harden the learner to be resistant to outliers. Our method, Sever, possesses strong theoretical guarantees yet is also highly scalable -- beyond running the base learner itself, it only requires computing the top singular vector of a certain $n \times d$ matrix. We apply Sever on a drug design dataset and a spam classification dataset, and find that in both cases it has substantially greater robustness than several baselines. On the spam dataset, with $1\%$ corruptions, we achieved $7.4\%$ test error, compared to $13.4\%-20.5\%$ for the baselines, and $3\%$ error on the uncorrupted dataset. Similarly, on the drug design dataset, with $10\%$ corruptions, we achieved $1.42$ mean-squared error test error, compared to $1.51$-$2.33$ for the baselines, and $1.23$ error on the uncorrupted dataset.

==> figures/cdf_enron_pruning/gradientCentered.txt <==
eps err
0.000000 0.000000
0.010000 0.000000
0.020000 0.000000
0.030000 0.000000
0.040000 0.097561
0.050000 0.365854
0.060000 0.707317
0.070000 0.975610
0.080000 1.000000
0.090000 1.000000
0.100000 1.000000
0.110000 1.000000
0.120000 1.000000
0.130000 1.000000
0.140000 1.000000
0.150000 1.000000
0.160000 1.000000
0.170000 1.000000
0.180000 1.000000
0.190000 1.000000
0.200000 1.000000
0.210000 1.000000
0.220000 1.000000
0.230000 1.000000
0.240000 1.000000
0.250000 1.000000
0.260000 1.000000
0.270000 1.000000
0.280000 1.000000
0.290000 1.000000
0.300000 1.000000


==> figures/cdf_enron_pruning/l2.txt <==
eps err
0.000000 0.000000
0.010000 0.000000
0.020000 0.000000
0.030000 0.000000
0.040000 0.000000
0.050000 0.000000
0.060000 0.000000
0.070000 0.000000
0.080000 0.000000
0.090000 0.000000
0.100000 0.000000
0.110000 0.000000
0.120000 0.000000
0.130000 0.000000
0.140000 0.000000
0.150000 0.000000
0.160000 0.000000
0.170000 0.000000
0.180000 0.000000
0.190000 0.000000
0.200000 0.000000
0.210000 0.121951
0.220000 0.414634
0.230000 0.658537
0.240000 0.975610
0.250000 1.000000
0.260000 1.000000
0.270000 1.000000
0.280000 1.000000
0.290000 1.000000
0.300000 1.000000


==> figures/cdf_enron_pruning/sever.txt <==
eps err
0.000000 0.000000
0.010000 0.219512
0.020000 0.536585
0.030000 0.829268
0.040000 1.000000
0.050000 1.000000
0.060000 1.000000
0.070000 1.000000
0.080000 1.000000
0.090000 1.000000
0.100000 1.000000
0.110000 1.000000
0.120000 1.000000
0.130000 1.000000
0.140000 1.000000
0.150000 1.000000
0.160000 1.000000
0.170000 1.000000
0.180000 1.000000
0.190000 1.000000
0.200000 1.000000
0.210000 1.000000
0.220000 1.000000
0.230000 1.000000
0.240000 1.000000
0.250000 1.000000
0.260000 1.000000
0.270000 1.000000
0.280000 1.000000
0.290000 1.000000
0.300000 1.000000


==> figures/linreg_qsar/corrupted.txt <==
eps err
0.000000 1.231012
0.005000 1.239535
0.010000 1.261969
0.015000 1.283975
0.020000 1.302634
0.025000 1.319061
0.030000 1.335612
0.035000 1.348580
0.040000 1.365624
0.045000 1.378906
0.050000 1.393393
0.055000 1.409444
0.060000 1.420727
0.065000 1.436372
0.070000 1.447822
0.075000 1.459393
0.080000 1.472850
0.085000 1.485949
0.090000 1.494791
0.095000 1.508707
0.100000 1.519807


==> figures/linreg_qsar/gradient.txt <==
eps err
0.000000 1.203596
0.005000 1.193800
0.010000 1.203977
0.015000 1.209005
0.020000 1.212161
0.025000 1.213038
0.030000 1.217036
0.035000 1.231144
0.040000 1.265609
0.045000 1.376768
0.050000 1.480515
0.055000 1.489559
0.060000 1.543972
0.065000 1.580606
0.070000 1.611219
0.075000 1.637212
0.080000 1.673777
0.085000 1.711037
0.090000 1.747828
0.095000 1.784292
0.100000 1.834670


==> figures/linreg_qsar/l2.txt <==
eps err
0.000000 1.233164
0.005000 1.229987
0.010000 1.251416
0.015000 1.276958
0.020000 1.294800
0.025000 1.292139
0.030000 1.310481
0.035000 1.296632
0.040000 1.313522
0.045000 1.314630
0.050000 1.347881
0.055000 1.363268
0.060000 1.393137
0.065000 2.937763
0.070000 3.350836
0.075000 2.716840
0.080000 3.459647
0.085000 2.582030
0.090000 3.175816
0.095000 2.503801
0.100000 2.331425


==> figures/linreg_qsar/loss.txt <==
eps err
0.000000 1.204248
0.005000 1.193083
0.010000 1.197794
0.015000 1.200219
0.020000 1.202472
0.025000 1.205821
0.030000 1.209020
0.035000 1.213656
0.040000 1.214375
0.045000 1.216710
0.050000 1.215916
0.055000 1.219134
0.060000 1.223243
0.065000 1.227761
0.070000 1.237612
0.075000 1.258680
0.080000 1.281422
0.085000 1.329761
0.090000 1.363684
0.095000 1.442648
0.100000 1.463080


==> figures/linreg_qsar/ransac.txt <==
eps err
0 1.381151e+00
5.000000e-03 1.385070e+00
1.000000e-02 1.473912e+00
1.500000e-02 1.715966e+00
2.000000e-02 1.758294e+00
2.500000e-02 1.720273e+00
3.000000e-02 1.725626e+00
3.500000e-02 1.691196e+00
4.000000e-02 1.693636e+00
4.500000e-02 1.744010e+00
5.000000e-02 1.762241e+00
5.500000e-02 1.668502e+00
6.000000e-02 1.666185e+00
6.500000e-02 1.815695e+00
7.000000e-02 1.739967e+00
7.500000e-02 1.811301e+00
8.000000e-02 1.730096e+00
8.500000e-02 1.769542e+00
9.000000e-02 1.739035e+00
9.500000e-02 1.815579e+00
1.000000e-01 1.821708e+00

==> figures/linreg_qsar/sever.txt <==
eps err
0.000000 1.203596
0.005000 1.193577
0.010000 1.209327
0.015000 1.223520
0.020000 1.203743
0.025000 1.212621
0.030000 1.211815
0.035000 1.213252
0.040000 1.216357
0.045000 1.219650
0.050000 1.221149
0.055000 1.220687
0.060000 1.221401
0.065000 1.224638
0.070000 1.217429
0.075000 1.218816
0.080000 1.219160
0.085000 1.219975
0.090000 1.218788
0.095000 1.222430
0.100000 1.224147


==> figures/linreg_qsar/uncorrupted.txt <==
eps err
0.000000 1.231012
0.005000 1.231012
0.010000 1.231012
0.015000 1.231012
0.020000 1.231012
0.025000 1.231012
0.030000 1.231012
0.035000 1.231012
0.040000 1.231012
0.045000 1.231012
0.050000 1.231012
0.055000 1.231012
0.060000 1.231012
0.065000 1.231012
0.070000 1.231012
0.075000 1.231012
0.080000 1.231012
0.085000 1.231012
0.090000 1.231012
0.095000 1.231012
0.100000 1.231012


==> figures/linreg_qsar_worst/corrupted.txt <==
eps err
0.000000 1.231012
0.005000 1.726480
0.010000 1.632683
0.015000 1.564136
0.020000 1.524899
0.025000 1.485177
0.030000 1.459333
0.035000 1.420624
0.040000 1.408744
0.045000 1.394510
0.050000 1.368818
0.055000 1.360314
0.060000 1.344386
0.065000 1.338752
0.070000 1.326385
0.075000 1.319910
0.080000 1.317938
0.085000 1.304934
0.090000 1.307639
0.095000 1.298361
0.100000 1.293964


==> figures/linreg_qsar_worst/gradient.txt <==
eps err
0.000000 1.221248
0.005000 1.355990
0.010000 1.604802
0.015000 1.593393
0.020000 1.572715
0.025000 1.502887
0.030000 1.463687
0.035000 1.447360
0.040000 1.464697
0.045000 1.459997
0.050000 1.453059
0.055000 1.414303
0.060000 1.394940
0.065000 1.384005
0.070000 1.367189
0.075000 1.368966
0.080000 1.369627
0.085000 1.379253
0.090000 1.401971
0.095000 1.430845
0.100000 1.432488


==> figures/linreg_qsar_worst/l2.txt <==
eps err
0.000000 1.233164
0.005000 1.232438
0.010000 1.230929
0.015000 1.223943
0.020000 1.224889
0.025000 1.224890
0.030000 1.224562
0.035000 1.225191
0.040000 1.231054
0.045000 1.231919
0.050000 1.232880
0.055000 1.233982
0.060000 1.234906
0.065000 1.224405
0.070000 1.218253
0.075000 1.218717
0.080000 1.404967
0.085000 1.370795
0.090000 1.358193
0.095000 1.359961
0.100000 1.349458


==> figures/linreg_qsar_worst/loss.txt <==
eps err
0.000000 1.204248
0.005000 1.685982
0.010000 1.661716
0.015000 1.640507
0.020000 1.620984
0.025000 1.618377
0.030000 1.625363
0.035000 1.603934
0.040000 1.622462
0.045000 1.628078
0.050000 1.630373
0.055000 1.642536
0.060000 1.612834
0.065000 1.665640
0.070000 1.628547
0.075000 1.661591
0.080000 1.682567
0.085000 1.684353
0.090000 1.702972
0.095000 1.710758
0.100000 1.710424


==> figures/linreg_qsar_worst/ransac.txt <==
eps err
0 1.379035e+00
5.000000e-03 1.437015e+00
1.000000e-02 1.485617e+00
1.500000e-02 1.810678e+00
2.000000e-02 1.810740e+00
2.500000e-02 1.795148e+00
3.000000e-02 1.780746e+00
3.500000e-02 1.738094e+00
4.000000e-02 1.784805e+00
4.500000e-02 1.792884e+00
5.000000e-02 1.769615e+00
5.500000e-02 1.734633e+00
6.000000e-02 1.794702e+00
6.500000e-02 1.706369e+00
7.000000e-02 1.752293e+00
7.500000e-02 1.740270e+00
8.000000e-02 1.734781e+00
8.500000e-02 1.715255e+00
9.000000e-02 1.728549e+00
9.500000e-02 1.765445e+00
1.000000e-01 1.707108e+00

==> figures/linreg_qsar_worst/sever.txt <==
eps err
0.000000 1.203596
0.005000 1.195256
0.010000 1.200028
0.015000 1.203929
0.020000 1.210514
0.025000 1.211010
0.030000 1.205297
0.035000 1.207437
0.040000 1.212257
0.045000 1.212674
0.050000 1.225212
0.055000 1.232773
0.060000 1.234918
0.065000 1.241052
0.070000 1.240264
0.075000 1.250996
0.080000 1.253497
0.085000 1.272659
0.090000 1.311077
0.095000 1.386920
0.100000 1.428169


==> figures/linreg_qsar_worst/uncorrupted.txt <==
eps err
0.000000 1.231012
0.005000 1.231012
0.010000 1.231012
0.015000 1.231012
0.020000 1.231012
0.025000 1.231012
0.030000 1.231012
0.035000 1.231012
0.040000 1.231012
0.045000 1.231012
0.050000 1.231012
0.055000 1.231012
0.060000 1.231012
0.065000 1.231012
0.070000 1.231012
0.075000 1.231012
0.080000 1.231012
0.085000 1.231012
0.090000 1.231012
0.095000 1.231012
0.100000 1.231012


==> figures/linreg_synth/corrupted.txt <==
eps err
0.000000 0.010085
0.005000 0.377664
0.010000 0.408086
0.015000 0.442276
0.020000 0.474440
0.025000 0.510283
0.030000 0.548081
0.035000 0.585685
0.040000 0.624432
0.045000 0.665216
0.050000 0.704123
0.055000 0.746741
0.060000 0.789700
0.065000 0.833303
0.070000 0.876751
0.075000 0.920827
0.080000 0.967310
0.085000 1.014745
0.090000 1.061294
0.095000 1.109781
0.100000 1.157535


==> figures/linreg_synth/gradient.txt <==
eps err
0.000000 0.010057
0.005000 0.010329
0.010000 0.010143
0.015000 0.010164
0.020000 0.010112
0.025000 0.493018
0.030000 0.551855
0.035000 0.598246
0.040000 0.641837
0.045000 0.690012
0.050000 0.729498
0.055000 0.792984
0.060000 0.851978
0.065000 0.923091
0.070000 0.989867
0.075000 1.025139
0.080000 1.103585
0.085000 1.169981
0.090000 1.217272
0.095000 1.293497
0.100000 1.358408


==> figures/linreg_synth/l2.txt <==
eps err
0.000000 0.010029
0.005000 0.009987
0.010000 0.010005
0.015000 0.010009
0.020000 0.010033
0.025000 0.010088
0.030000 0.010012
0.035000 0.010053
0.040000 0.010074
0.045000 0.010135
0.050000 0.010100
0.055000 0.784608
0.060000 0.828434
0.065000 0.874465
0.070000 0.923515
0.075000 0.986422
0.080000 1.027712
0.085000 1.083509
0.090000 1.137616
0.095000 1.197998
0.100000 1.246067


==> figures/linreg_synth/loss.txt <==
eps err
0.000000 0.010057
0.005000 0.377297
0.010000 0.411284
0.015000 0.445710
0.020000 0.484216
0.025000 0.512960
0.030000 0.557000
0.035000 0.597396
0.040000 0.637899
0.045000 0.681542
0.050000 0.737178
0.055000 0.797306
0.060000 0.849739
0.065000 0.910588
0.070000 0.960403
0.075000 1.025007
0.080000 1.104674
0.085000 1.157439
0.090000 1.220974
0.095000 1.274656
0.100000 1.348786


==> figures/linreg_synth/ransac.txt <==
eps err
0 1.379035e+00
5.000000e-03 1.437015e+00
1.000000e-02 1.485617e+00
1.500000e-02 1.810678e+00
2.000000e-02 1.810740e+00
2.500000e-02 1.795148e+00
3.000000e-02 1.780746e+00
3.500000e-02 1.738094e+00
4.000000e-02 1.784805e+00
4.500000e-02 1.792884e+00
5.000000e-02 1.769615e+00
5.500000e-02 1.734633e+00
6.000000e-02 1.794702e+00
6.500000e-02 1.706369e+00
7.000000e-02 1.752293e+00
7.500000e-02 1.740270e+00
8.000000e-02 1.734781e+00
8.500000e-02 1.715255e+00
9.000000e-02 1.728549e+00
9.500000e-02 1.765445e+00
1.000000e-01 1.707108e+00

==> figures/linreg_synth/sever.txt <==
eps err
0.000000 0.010057
0.005000 0.010059
0.010000 0.010073
0.015000 0.010174
0.020000 0.010067
0.025000 0.009986
0.030000 0.010011
0.035000 0.009981
0.040000 0.010009
0.045000 0.010005
0.050000 0.010007
0.055000 0.010128
0.060000 0.010097
0.065000 0.010037
0.070000 0.009856
0.075000 0.009829
0.080000 0.009910
0.085000 0.009988
0.090000 0.010104
0.095000 0.010124
0.100000 0.010217


==> figures/linreg_synth/uncorrupted.txt <==
eps err
0.000000 0.010085
0.005000 0.010085
0.010000 0.010085
0.015000 0.010085
0.020000 0.010085
0.025000 0.010085
0.030000 0.010085
0.035000 0.010085
0.040000 0.010085
0.045000 0.010085
0.050000 0.010085
0.055000 0.010085
0.060000 0.010085
0.065000 0.010085
0.070000 0.010085
0.075000 0.010085
0.080000 0.010085
0.085000 0.010085
0.090000 0.010085
0.095000 0.010085
0.100000 0.010085


==> figures/svm_enron_gradient/corrupted.txt <==
eps err
0.000000 0.030000
0.005000 0.095652
0.010000 0.130435
0.015000 0.156522
0.020000 0.144928
0.030000 0.208696


==> figures/svm_enron_gradient/gradient.txt <==
eps err
0.000000 0.030000
0.005000 0.109179
0.010000 0.135266
0.015000 0.125604
0.020000 0.133333
0.030000 0.137198


==> figures/svm_enron_gradient/gradientCentered.txt <==
eps err
0.000000 0.030000
0.005000 0.109179
0.010000 0.134300
0.015000 0.147826
0.020000 0.134300
0.030000 0.139130


==> figures/svm_enron_gradient/l2.txt <==
eps err
0.000000 0.030000
0.005000 0.096618
0.010000 0.125604
0.015000 0.159420
0.020000 0.134300
0.030000 0.210628


==> figures/svm_enron_gradient/loss.txt <==
eps err
0.000000 0.030000
0.005000 0.028986
0.010000 0.031884
0.015000 0.035749
0.020000 0.036715
0.030000 0.193237


==> figures/svm_enron_gradient/sever.txt <==
eps err
0.000000 0.030000
0.005000 0.062802
0.010000 0.058937
0.015000 0.056039
0.020000 0.040580
0.030000 0.132367


==> figures/svm_enron_gradient/uncorrupted.txt <==
eps err
0.000000 0.030000
0.005000 0.030000
0.010000 0.030000
0.015000 0.030000
0.020000 0.030000
0.030000 0.030000


==> figures/svm_enron_gradientCentered/corrupted.txt <==
eps err
0.000000 0.030000
0.005000 0.095652
0.010000 0.130435
0.015000 0.156522
0.020000 0.175845
0.030000 0.200000


==> figures/svm_enron_gradientCentered/gradient.txt <==
eps err
0.000000 0.030000
0.005000 0.109179
0.010000 0.135266
0.015000 0.125604
0.020000 0.123671
0.030000 0.134300


==> figures/svm_enron_gradientCentered/gradientCentered.txt <==
eps err
0.000000 0.030000
0.005000 0.109179
0.010000 0.134300
0.015000 0.147826
0.020000 0.140097
0.030000 0.150725


==> figures/svm_enron_gradientCentered/l2.txt <==
eps err
0.000000 0.030000
0.005000 0.096618
0.010000 0.125604
0.015000 0.159420
0.020000 0.176812
0.030000 0.215459


==> figures/svm_enron_gradientCentered/loss.txt <==
eps err
0.000000 0.030000
0.005000 0.028986
0.010000 0.031884
0.015000 0.035749
0.020000 0.040580
0.030000 0.051208


==> figures/svm_enron_gradientCentered/sever.txt <==
eps err
0.000000 0.030000
0.005000 0.062802
0.010000 0.058937
0.015000 0.056039
0.020000 0.043478
0.030000 0.043478


==> figures/svm_enron_gradientCentered/uncorrupted.txt <==
eps err
0.000000 0.030000
0.005000 0.030000
0.010000 0.030000
0.015000 0.030000
0.020000 0.030000
0.030000 0.030000


==> figures/svm_enron_loss/corrupted.txt <==
eps err
0.000000 0.030000
0.005000 0.146860
0.010000 0.168116
0.015000 0.217391
0.020000 0.246377
0.030000 0.243478


==> figures/svm_enron_loss/gradient.txt <==
eps err
0.000000 0.030000
0.005000 0.032850
0.010000 0.038647
0.015000 0.037681
0.020000 0.042512
0.030000 0.047343


==> figures/svm_enron_loss/gradientCentered.txt <==
eps err
0.000000 0.030000
0.005000 0.033816
0.010000 0.038647
0.015000 0.040580
0.020000 0.044444
0.030000 0.046377


==> figures/svm_enron_loss/l2.txt <==
eps err
0.000000 0.030000
0.005000 0.143961
0.010000 0.162319
0.015000 0.216425
0.020000 0.249275
0.030000 0.249275


==> figures/svm_enron_loss/loss.txt <==
eps err
0.000000 0.030000
0.005000 0.138164
0.010000 0.159420
0.015000 0.204831
0.020000 0.237681
0.030000 0.243478


==> figures/svm_enron_loss/sever.txt <==
eps err
0.000000 0.030000
0.005000 0.032850
0.010000 0.036715
0.015000 0.038647
0.020000 0.043478
0.030000 0.049275


==> figures/svm_enron_loss/uncorrupted.txt <==
eps err
0.000000 0.030000
0.005000 0.030000
0.010000 0.030000
0.015000 0.030000
0.020000 0.030000
0.030000 0.030000


==> figures/svm_enron_sever/corrupted.txt <==
eps err
0.000000 0.030000
0.005000 0.114976
0.010000 0.168116
0.015000 0.159420
0.020000 0.187440
0.030000 0.202899


==> figures/svm_enron_sever/gradient.txt <==
eps err
0.000000 0.030000
0.005000 0.070531
0.010000 0.063768
0.015000 0.073430
0.020000 0.052174
0.030000 0.137198


==> figures/svm_enron_sever/gradientCentered.txt <==
eps err
0.000000 0.030000
0.005000 0.083092
0.010000 0.091787
0.015000 0.073430
0.020000 0.119807
0.030000 0.137198


==> figures/svm_enron_sever/l2.txt <==
eps err
0.000000 0.030000
0.005000 0.112077
0.010000 0.167150
0.015000 0.156522
0.020000 0.188406
0.030000 0.204831


==> figures/svm_enron_sever/loss.txt <==
eps err
0.000000 0.030000
0.005000 0.029952
0.010000 0.033816
0.015000 0.146860
0.020000 0.158454
0.030000 0.188406


==> figures/svm_enron_sever/sever.txt <==
eps err
0.000000 0.030000
0.005000 0.069565
0.010000 0.073430
0.015000 0.078261
0.020000 0.069565
0.030000 0.134300


==> figures/svm_enron_sever/uncorrupted.txt <==
eps err
0.000000 0.030000
0.005000 0.030000
0.010000 0.030000
0.015000 0.030000
0.020000 0.030000
0.030000 0.030000


==> figures/svm_synth_loss/corrupted.txt <==
eps err
0.000000 0.058000
0.005000 0.186000
0.010000 0.273000
0.015000 0.321000
0.020000 0.337500
0.030000 0.337500


==> figures/svm_synth_loss/gradient.txt <==
eps err
0.000000 0.058000
0.005000 0.193000
0.010000 0.266000
0.015000 0.328000
0.020000 0.327000
0.030000 0.329000


==> figures/svm_synth_loss/gradientCentered.txt <==
eps err
0.000000 0.058000
0.005000 0.193000
0.010000 0.263500
0.015000 0.326500
0.020000 0.330000
0.030000 0.331500


==> figures/svm_synth_loss/l2.txt <==
eps err
0.000000 0.058000
0.005000 0.183000
0.010000 0.271000
0.015000 0.323500
0.020000 0.335500
0.030000 0.339500


==> figures/svm_synth_loss/loss.txt <==
eps err
0.000000 0.058000
0.005000 0.191000
0.010000 0.271500
0.015000 0.333000
0.020000 0.335500
0.030000 0.340000


==> figures/svm_synth_loss/sever.txt <==
eps err
0.000000 0.058000
0.005000 0.061500
0.010000 0.064000
0.015000 0.058500
0.020000 0.066500
0.030000 0.062500


==> figures/svm_synth_loss/uncorrupted.txt <==
eps err
0.000000 0.058000
0.005000 0.058000
0.010000 0.058000
0.015000 0.058000
0.020000 0.058000
0.030000 0.058000


==> figures/svm_synth_sever/corrupted.txt <==
eps err
0.000000 0.058000
0.005000 0.136500
0.010000 0.139000
0.015000 0.157000
0.020000 0.180500
0.030000 0.253500


==> figures/svm_synth_sever/gradient.txt <==
eps err
0.000000 0.058000
0.005000 0.134000
0.010000 0.136000
0.015000 0.161000
0.020000 0.184500
0.030000 0.236000


==> figures/svm_synth_sever/gradientCentered.txt <==
eps err
0.000000 0.058000
0.005000 0.136500
0.010000 0.138000
0.015000 0.162500
0.020000 0.185500
0.030000 0.242000


==> figures/svm_synth_sever/l2.txt <==
eps err
0.000000 0.058000
0.005000 0.135000
0.010000 0.138500
0.015000 0.156000
0.020000 0.185500
0.030000 0.245500


==> figures/svm_synth_sever/loss.txt <==
eps err
0.000000 0.058000
0.005000 0.130000
0.010000 0.135500
0.015000 0.161000
0.020000 0.181000
0.030000 0.248000


==> figures/svm_synth_sever/sever.txt <==
eps err
0.000000 0.058000
0.005000 0.069000
0.010000 0.074000
0.015000 0.071500
0.020000 0.078000
0.030000 0.072000


==> figures/svm_synth_sever/uncorrupted.txt <==
eps err
0.000000 0.058000
0.005000 0.058000
0.010000 0.058000
0.015000 0.058000
0.020000 0.058000
0.030000 0.058000

